Thermodynamic Limits of Proof

Every irreversible recorded distinction has a positive thermodynamic work floor. Landauer's principle supplies the ideal bound $\varepsilon\ge k_B T\ln 2$ per irreversible bit, experimentally verified to $\pm 10\%$. Proof available to an agent is checkable information for that agent: some substrate must produce, retain, and expose evidence that excludes answer-changing alternatives. A finite detector array operating at temperature $T$ for finite time has finite signal-acquisition capacity. Combining finite causal access, positive retained-record cost, and exact lower bounds on required records gives the Physical Counting Impossibility Theorem: no fixed-budget substrate can provide universal exact proof once the retained-record lower bound exceeds the declared budget. The theorem requires exactly $B<\infty$ and $\varepsilon>0$. An answer reports a value; proof supplies checkable grounds for accepting it. A reversible device may compute an answer and erase its scratch history, but proof requires retained, inspectable records. A global answer register, oracle response, entanglement witness, finite survey catalog, or trusted device output supplies proof only through an interface that exposes the relevant grounds to the verifier. A proposed interface must identify the retained-record lower-bound family $R(n)$ it induces. Sound operational claims about efficient solvability inherit the same finite-budget obstruction when their acceptance would license universal exact proof. Substrate-free derivability has proof status only when a physical verification event makes it available to an agent.

==> BUILD_LOG.txt <==
OpenHCS Paper Build Log
========================

Paper: paper4_toc - Thermodynamic Limits of Proof
Package Date: 2026-06-05T15:34:31.090671
Lean Toolchain: leanprover/lean4:v4.27.0-rc1

Proof Statistics:
-----------------
Lean Files: 184
Lines of Code: 53935
Theorems: 2172
Sorry Placeholders: 0

Proof Files:
------------
  - ArrayDSLExport.lean
  - ArrayDSLExportMain.lean
  - AbstractionCollapse.lean
  - AccessClassification.lean
  - AlgorithmComplexity.lean
  - Basic.lean
  - BayesFoundations.lean
  - BayesFromDQ.lean
  - BayesOptimalityProof.lean
  - BayesianBridge.lean
  - Bridges.lean
  - CheckAxioms.lean
  - ClaimClosure.lean
  - Complexity.lean
  - ComplexityMain.lean
  - ArrayDSL.lean
  - ArrayDSLExport.lean
  - BackwardErrorAnalysis.lean
  - BornOppenheimer.lean
  - GeometricConstraints.lean
  - LangevinIntegrator.lean
  - LennardJonesDeriv.lean
  - PhaseSpaceGeometry.lean
  - SymplecticIntegrator.lean
  - Computation.lean
  - ComputationalDecisionProblem.lean
  - ContinuousInformation.lean
  - CrossPaperDependencies.lean
  - DecisionGeometry.lean
  - DecisionNoise.lean
  - Dichotomy.lean
  - DimensionalComplexity.lean
  - Approximation.lean
  - Elicitation.lean
  - ValueOfInformation.lean
  - ConcreteExamples.lean
  - PreservationExamples.lean
  - ExplicitStateMembership.lean
  - Finite.lean
  - FunctionalInformation.lean
  - GraphNontriviality.lean
  - HandleAliases.lean
  - ApproximationHardness.lean
  - ConfigReduction.lean
  - CountingComplexity.lean
  - CoveringLowerBound.lean
  - ETH.lean
  - MinSufficientApproximation.lean
  - QBF.lean
  - SAT.lean
  - SetCoverReduction.lean
  - AnchorSufficiency.lean
  - Summary.lean
  - VectorE_CoNP.lean
  - Sigma2PHardness.lean
  - Hardness.lean
  - HardnessDistribution.lean
  - InflationEntropyBridge.lean
  - InflationEntropyMinimality.lean
  - RDSrank.lean
  - RateDistortion.lean
  - Information.lean
  - Instances.lean
  - IntegrityCompetence.lean
  - InteriorVerification.lean
  - OptimizerSummary.lean
  - PhysicalBudgetCrossover.lean
  - AccessRegime.lean
  - AnchorChecks.lean
  - AssumptionNecessity.lean
  - BoundedAcquisition.lean
  - CertificationInterface.lean
  - ClaimTransport.lean
  - ConstraintForcing.lean
  - Conversation.lean
  - DecisionEquivalence.lean
  - DecisionTime.lean
  - DiscreteSpacetime.lean
  - GlobalInfinityBudget.lean
  - HeisenbergStrong.lean
  - Instantiation.lean
  - IntegrityEquilibrium.lean
  - InvariantAgreement.lean
  - LocalityPhysics.lean
  - MeasureNecessity.lean
  - MolecularIntegrity.lean
  - ObserverRelativeState.lean
  - PhysicalCore.lean
  - PhysicalHardness.lean
  - PhysicalIncompleteness.lean
  - ProvabilityCorollary.lean
  - SubstrateGap.lean
  - SubstrateGapComparisons.lean
  - TUR.lean
  - TemporalCountingGap.lean
  - TransportCost.lean
  - Uncertainty.lean
  - WassersteinIntegrity.lean
  - WolpertConstraints.lean
  - WolpertDecomposition.lean
  - WolpertMismatch.lean
  - WolpertResidual.lean
  - PolynomialReduction.lean
  - QueryComplexity.lean
  - Quotient.lean
  - Reduction.lean
  - Reduction_AllCoords.lean
  - FisherInformation.lean
  - ProbabilisticBridge.lean
  - AlgorithmComplexity.lean
  - Basic.lean
  - ClaimClosure.lean
  - Computation.lean
  - CrossRegime.lean
  - Dichotomy.lean
  - Economics.lean
  - ExistentialHardness.lean
  - Finite.lean
  - Hardness.lean
  - HardnessDistribution.lean
  - Hierarchy.lean
  - Information.lean
  - Instances.lean
  - NPPPHardness.lean
  - OracleUpperBounds.lean
  - PolynomialReduction.lean
  - PreservationOracleHardness.lean
  - PreservationVariants.lean
  - QueryComplexity.lean
  - Quotient.lean
  - SetValued.lean
  - SubstrateCost.lean
  - Summary.lean
  - TemporalIntegrity.lean
  - TemporalLearning.lean
  - ThermodynamicLift.lean
  - Tractability.lean
  - StochasticSequential.lean
  - Sufficiency.lean
  - Summary.lean
  - ThermodynamicLift.lean
  - ToolCollapse.lean
  - BoundedActions.lean
  - BoundedStateSpace.lean
  - CertifiedPruning.lean
  - CoarseApproximation.lean
  - CoulombApproximation.lean
  - CutoffEpsilon.lean
  - Dimensional.lean
  - DiscretizedAction.lean
  - DiscretizedState.lean
  - Dominance.lean
  - EpsilonUtilityGap.lean
  - EwaldSummation.lean
  - FPT.lean
  - FiniteTopK.lean
  - GridConvergence.lean
  - GridMDInstances.lean
  - LJApproximation.lean
  - LatticeSum.lean
  - MolecularSrank.lean
  - MultiplicativeSeparable.lean
  - NearTieBand.lean
  - RankingPreservation.lean
  - SampledDocking.lean
  - SampledDockingCutoff.lean
  - SampledDockingGap.lean
  - SeparableUtility.lean
  - SingleAction.lean
  - SoftLJApproximation.lean
  - StructuralRank.lean
  - Tightness.lean
  - TopKPreservation.lean
  - TreeStructure.lean
  - Tractable.lean
  - UniversalBinaryPairwiseReduction.lean
  - UniverseObjective.lean
  - WitnessCheckingDuality.lean
  - DecisionQuotient.lean
  - DeclInfoExport.lean
  - DependencyGraph.lean
  - GraphExport.lean
  - InflationEntropyDryRun.lean
  - lakefile.lean

================================================================================
COMPILATION OUTPUT (lake build)
================================================================================

⚠ [3077/3155] Replayed DecisionQuotient.DimensionalComplexity
warning: DecisionQuotient/DimensionalComplexity.lean:48:68: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/DimensionalComplexity.lean:51:54: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/DimensionalComplexity.lean:54:61: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/DimensionalComplexity.lean:57:49: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/DimensionalComplexity.lean:60:63: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/DimensionalComplexity.lean:63:53: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/DimensionalComplexity.lean:77:5: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/DimensionalComplexity.lean:93:66: unused variable `regime`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3105/3155] Replayed DecisionQuotient.BayesFromDQ
warning: DecisionQuotient/BayesFromDQ.lean:208:8: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3109/3155] Replayed DecisionQuotient.IntegrityCompetence
warning: ../proofs/DecisionQuotient/IntegrityCompetence.lean:326:4: Try `simp at hPos` instead of `simpa using hPos`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: ../proofs/DecisionQuotient/IntegrityCompetence.lean:353:6: Try `simp at hPos` instead of `simpa using hPos`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: ../proofs/DecisionQuotient/IntegrityCompetence.lean:520:44: Try `simp at hLt` instead of `simpa using hLt`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: ../proofs/DecisionQuotient/IntegrityCompetence.lean:584:60: Try `simp at hGap` instead of `simpa using hGap`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: ../proofs/DecisionQuotient/IntegrityCompetence.lean:617:66: Try `simp at hGap` instead of `simpa using hGap`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: ../proofs/DecisionQuotient/IntegrityCompetence.lean:844:2: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3110/3155] Replayed DecisionQuotient.PhysicalBudgetCrossover
warning: DecisionQuotient/PhysicalBudgetCrossover.lean:98:2: Try this: intro m hm hCrossM
⚠ [3113/3155] Replayed DecisionQuotient.Hardness.CountingComplexity
warning: DecisionQuotient/Hardness/CountingComplexity.lean:96:67: This simp argument is unused:
  Fintype.card_fun

Hint: Omit it from the simp argument list.
  simp [buildDQProblem, DQAction, Assignment, Fintype.card_option, Fintype.card_f̵u̵n̵,̵
  ̵ ̵ ̵ ̵ ̵F̵i̵n̵t̵y̵p̵e̵.̵c̵a̵r̵d̵_̵bool,
  ̲  ̲ ̲ ̲Fintype.card_fin, Nat.add_comm, Nat.add_left_comm, Nat.add_assoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CountingComplexity.lean:97:55: This simp argument is unused:
  Nat.add_left_comm

Hint: Omit it from the simp argument list.
  simp [buildDQProblem, DQAction, Assignment, Fintype.card_option, Fintype.card_fun,
      Fintype.card_bool, Fintype.card_fin, Nat.add_comm, Nat.add_l̵e̵f̵t̵_̵c̵o̵m̵m̵,̵ ̵N̵at̵.̵a̵d̵d̵_̵a̵ssoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CountingComplexity.lean:97:74: This simp argument is unused:
  Nat.add_assoc

Hint: Omit it from the simp argument list.
  simp [buildDQProblem, DQAction, Assignment, Fintype.card_option, Fintype.card_fun,
      Fintype.card_bool, Fintype.card_fin, Nat.add_comm, Nat.add_left_comm,̵ ̵N̵a̵t̵.̵a̵d̵d̵_̵a̵s̵s̵o̵c̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CountingComplexity.lean:216:16: This simp argument is unused:
  hzero'

Hint: Omit it from the simp argument list.
  simp [h̵z̵e̵r̵o̵'̵,̵ ̵dp, buildDQProblem, -Finset.card_eq_zero]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CountingComplexity.lean:230:20: This simp argument is unused:
  Nat.add_comm

Hint: Omit it from the simp argument list.
  simp [Nat.add_c̵o̵m̵m̵,̵ ̵N̵a̵t̵.̵a̵d̵d̵_̵left_comm, Nat.add_assoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CountingComplexity.lean:230:34: This simp argument is unused:
  Nat.add_left_comm

Hint: Omit it from the simp argument list.
  simp [Nat.add_comm, N̵a̵t̵.̵a̵d̵d̵_̵l̵e̵f̵t̵_̵c̵o̵m̵m̵,̵ ̵Nat.add_assoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CountingComplexity.lean:230:53: This simp argument is unused:
  Nat.add_assoc

Hint: Omit it from the simp argument list.
  simp [Nat.add_comm, Nat.add_left_comm,̵ ̵N̵a̵t̵.̵a̵d̵d̵_̵a̵s̵s̵o̵c̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CountingComplexity.lean:267:24: This simp argument is unused:
  hzero'

Hint: Omit it from the simp argument list.
  simp [h̵z̵e̵r̵o̵'̵,̵ ̵dp, buildDQProblem, -Finset.card_eq_zero]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CountingComplexity.lean:271:20: This simp argument is unused:
  Nat.add_comm

Hint: Omit it from the simp argument list.
  simp [Nat.add_c̵o̵m̵m̵,̵ ̵N̵a̵t̵.̵a̵d̵d̵_̵left_comm, Nat.add_assoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CountingComplexity.lean:271:34: This simp argument is unused:
  Nat.add_left_comm

Hint: Omit it from the simp argument list.
  simp [Nat.add_comm, N̵a̵t̵.̵a̵d̵d̵_̵l̵e̵f̵t̵_̵c̵o̵m̵m̵,̵ ̵Nat.add_assoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CountingComplexity.lean:271:53: This simp argument is unused:
  Nat.add_assoc

Hint: Omit it from the simp argument list.
  simp [Nat.add_comm, Nat.add_left_comm,̵ ̵N̵a̵t̵.̵a̵d̵d̵_̵a̵s̵s̵o̵c̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3114/3155] Replayed DecisionQuotient.Reduction
warning: DecisionQuotient/Reduction.lean:140:4: Try this: intro _ a'
warning: DecisionQuotient/Reduction.lean:184:14: Try `simp at hi` instead of `simpa using hi`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3116/3155] Replayed DecisionQuotient.Hardness.QBF
warning: DecisionQuotient/Hardness/QBF.lean:132:39: This simp argument is unused:
  Fin.ext_iff

Hint: Omit it from the simp argument list.
  simp [restrictY, y', Fin.castLT,̵ ̵F̵i̵n̵.̵e̵x̵t̵_̵i̵f̵f̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3117/3155] Replayed DecisionQuotient.HardnessDistribution
warning: DecisionQuotient/HardnessDistribution.lean:237:12: This simp argument is unused:
  Nat.succ_sub_one

Hint: Omit it from the simp argument list.
  simp ̵[̵N̵a̵t̵.̵s̵u̵c̵c̵_̵s̵u̵b̵_̵o̵n̵e̵]̵

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/HardnessDistribution.lean:568:10: This simp argument is unused:
  hle

Hint: Omit it from the simp argument list.
  simp [hl̵e̵,̵ ̵h̵Eq]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/HardnessDistribution.lean:579:10: This simp argument is unused:
  hle

Hint: Omit it from the simp argument list.
  simp [hl̵e̵,̵ ̵h̵Eq]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3118/3155] Replayed DecisionQuotient.Hardness.Sigma2PHardness
warning: DecisionQuotient/Hardness/Sigma2PHardness.lean:118:56: This simp argument is unused:
  hbit

Hint: Omit it from the simp argument list.
  simp ̵[̵h̵b̵i̵t̵]̵

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/Sigma2PHardness.lean:174:29: This simp argument is unused:
  hx

Hint: Omit it from the simp argument list.
  simp ̵[̵h̵x̵]̵

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3119/3155] Replayed DecisionQuotient.Hardness.Sigma2PExhaustive.AnchorSufficiency
warning: DecisionQuotient/Hardness/Sigma2PExhaustive/AnchorSufficiency.lean:176:43: This simp argument is unused:
  hφ

Hint: Omit it from the simp argument list.
  simp [qbfProblem, qbfUtility, hφ̵,̵ ̵h̵y]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/Sigma2PExhaustive/AnchorSufficiency.lean:186:4: Try this: intro _ a'
warning: DecisionQuotient/Hardness/Sigma2PExhaustive/AnchorSufficiency.lean:293:16: This simp argument is unused:
  yAllFalse

Hint: Omit it from the simp argument list.
  simp [yA̵l̵l̵F̵a̵l̵s̵e̵,̵ ̵y̵Part, s0', y0]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3120/3155] Replayed DecisionQuotient.AlgorithmComplexity
warning: DecisionQuotient/AlgorithmComplexity.lean:119:18: This simp argument is unused:
  countedAnyList

Hint: Omit it from the simp argument list.
  simp [c̵o̵u̵n̵t̵e̵d̵A̵n̵y̵L̵i̵s̵t̵,̵ ̵Counted.bind, Counted.tick, Counted.steps, hx, hrec] at ih ⊢

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/AlgorithmComplexity.lean:119:34: This simp argument is unused:
  Counted.bind

Hint: Omit it from the simp argument list.
  simp [countedAnyList, C̵o̵u̵n̵t̵e̵d̵.̵b̵i̵n̵d̵,̵ ̵Counted.tick, Counted.steps, hx, hrec] at ih ⊢

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/AlgorithmComplexity.lean:119:48: This simp argument is unused:
  Counted.tick

Hint: Omit it from the simp argument list.
  simp [countedAnyList, Counted.bind, Counted.t̵i̵c̵k̵,̵ ̵C̵o̵u̵n̵t̵e̵d̵.̵steps, hx, hrec] at ih ⊢

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/AlgorithmComplexity.lean:119:77: This simp argument is unused:
  hx

Hint: Omit it from the simp argument list.
  simp [countedAnyList, Counted.bind, Counted.tick, Counted.steps, hx̵,̵ ̵h̵rec] at ih ⊢

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/AlgorithmComplexity.lean:144:17: This simp argument is unused:
  Prod.fst

Hint: Omit it from the simp argument list.
  simp only [P̵r̵o̵d̵.̵f̵s̵t̵,̵ ̵heq']

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/AlgorithmComplexity.lean:169:46: This simp argument is unused:
  Prod.fst

Hint: Omit it from the simp argument list.
  simp only [Counted.pure, Counted.steps,̵ ̵P̵r̵o̵d̵.̵f̵s̵t̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/AlgorithmComplexity.lean:271:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/AlgorithmComplexity.lean:305:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/AlgorithmComplexity.lean:376:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3121/3155] Replayed DecisionQuotient.Hardness.MinSufficientApproximation
warning: DecisionQuotient/Hardness/MinSufficientApproximation.lean:92:4: Try this: intro _ a'
warning: DecisionQuotient/Hardness/MinSufficientApproximation.lean:104:4: Try `simp at hi` instead of `simpa using hi`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/Hardness/MinSufficientApproximation.lean:111:4: Try this: intro _ a'
warning: DecisionQuotient/Hardness/MinSufficientApproximation.lean:126:34: This simp argument is unused:
  hs

Hint: Omit it from the simp argument list.
  simp [reductionUtility, hs,̵ ̵h̵s̵at]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/MinSufficientApproximation.lean:156:8: Try this: intro _ a'
warning: DecisionQuotient/Hardness/MinSufficientApproximation.lean:172:4: Try `simp at hmemOpen` instead of `simpa using hmemOpen`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/Hardness/MinSufficientApproximation.lean:206:8: Try `simp at hmemOpen` instead of `simpa using hmemOpen`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/Hardness/MinSufficientApproximation.lean:281:7: unused variable `n`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3122/3155] Replayed DecisionQuotient.Hardness.SetCoverReduction
warning: DecisionQuotient/Hardness/SetCoverReduction.lean:68:4: Try this: intro _ a'
warning: DecisionQuotient/Hardness/SetCoverReduction.lean:84:19: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3123/3155] Replayed DecisionQuotient.Hardness.ApproximationHardness
warning: DecisionQuotient/Hardness/ApproximationHardness.lean:104:46: This simp argument is unused:
  add_comm

Hint: Omit it from the simp argument list.
  simp [Nat.cast_add, Nat.cast_one, add_c̵o̵m̵m̵,̵ ̵a̵d̵d̵_̵left_comm, add_assoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/ApproximationHardness.lean:104:56: This simp argument is unused:
  add_left_comm

Hint: Omit it from the simp argument list.
  simp [Nat.cast_add, Nat.cast_one, add_comm, a̵d̵d̵_̵l̵e̵f̵t̵_̵c̵o̵m̵m̵,̵ ̵add_assoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/ApproximationHardness.lean:104:71: This simp argument is unused:
  add_assoc

Hint: Omit it from the simp argument list.
  simp [Nat.cast_add, Nat.cast_one, add_comm, add_left_comm,̵ ̵a̵d̵d̵_̵a̵s̵s̵o̵c̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3142/3155] Replayed DecisionQuotient.ContinuousInformation
warning: DecisionQuotient/ContinuousInformation.lean:79:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Continuous.boltzmann_is_probability`:
  [MeasurableSpace S]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [MeasurableSpace S] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/ContinuousInformation.lean:81:5: unused variable `hZ_finite`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3152/3155] Replayed DecisionQuotient.Tractability.StructuralRank
warning: DecisionQuotient/Tractability/StructuralRank.lean:161:40: unused variable `hn`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Tractability/StructuralRank.lean:172:40: This simp argument is unused:
  Finset.card_fin

Hint: Omit it from the simp argument list.
  simp [DecisionProblem.srank, hfilter,̵ ̵F̵i̵n̵s̵e̵t̵.̵c̵a̵r̵d̵_̵f̵i̵n̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Tractability/StructuralRank.lean:223:49: unused variable `hn`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3154/3155] Replayed DecisionQuotient.QueryComplexity
warning: DecisionQuotient/QueryComplexity.lean:119:33: This simp argument is unused:
  Bool.true_eq_false

Hint: Omit it from the simp argument list.
  simp only [hmatch, ↓reduceIte, B̵o̵o̵l̵.̵t̵r̵u̵e̵_̵e̵q̵_̵f̵a̵l̵s̵e̵,̵ ̵Bool.false_eq_true]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/QueryComplexity.lean:119:53: This simp argument is unused:
  Bool.false_eq_true

Hint: Omit it from the simp argument list.
  simp only [hmatch, ↓reduceIte, Bool.true_eq_false,̵ ̵B̵o̵o̵l̵.̵f̵a̵l̵s̵e̵_̵e̵q̵_̵t̵r̵u̵e̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/QueryComplexity.lean:141:36: This simp argument is unused:
  Bool.true_eq_false

Hint: Omit it from the simp argument list.
  simp only [hnotmatch, ↓reduceIte, B̵o̵o̵l̵.̵t̵r̵u̵e̵_̵e̵q̵_̵f̵a̵l̵s̵e̵,̵ ̵Bool.false_eq_true]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/QueryComplexity.lean:141:56: This simp argument is unused:
  Bool.false_eq_true

Hint: Omit it from the simp argument list.
  simp only [hnotmatch, ↓reduceIte, Bool.true_eq_false,̵ ̵B̵o̵o̵l̵.̵f̵a̵l̵s̵e̵_̵e̵q̵_̵t̵r̵u̵e̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/QueryComplexity.lean:363:39: Try `simp at hmem` instead of `simpa using hmem`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/QueryComplexity.lean:506:4: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/QueryComplexity.lean:529:4: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/QueryComplexity.lean:590:54: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/QueryComplexity.lean:754:39: Try `simp at hmem` instead of `simpa using hmem`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/QueryComplexity.lean:794:4: Try `simp at hAt` instead of `simpa using hAt`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/QueryComplexity.lean:799:39: Try `simp at hmem` instead of `simpa using hmem`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/QueryComplexity.lean:822:33: This simp argument is unused:
  ha

Hint: Omit it from the simp argument list.
  simp [hq,̵ ̵h̵a̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3161/3322] Replayed DecisionQuotient.PolynomialReduction
warning: DecisionQuotient/PolynomialReduction.lean:226:36: This simp argument is unused:
  Nat.mul_comm

Hint: Omit it from the simp argument list.
  simp [hK_def,̵ ̵N̵a̵t̵.̵m̵u̵l̵_̵c̵o̵m̵m̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/PolynomialReduction.lean:274:56: This simp argument is unused:
  Nat.mul_left_comm

Hint: Omit it from the simp argument list.
  simp [Nat.pow_succ, Nat.mul_comm, N̵a̵t̵.̵m̵u̵l̵_̵l̵e̵f̵t̵_̵c̵o̵m̵m̵,̵ ̵Nat.mul_assoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/PolynomialReduction.lean:274:75: This simp argument is unused:
  Nat.mul_assoc

Hint: Omit it from the simp argument list.
  simp [Nat.pow_succ, Nat.mul_comm, Nat.mul_left_comm,̵ ̵N̵a̵t̵.̵m̵u̵l̵_̵a̵s̵s̵o̵c̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/PolynomialReduction.lean:310:92: This simp argument is unused:
  Nat.mul_add

Hint: Omit it from the simp argument list.
  simp [Nat.mul_assoc, Nat.pow_add, Nat.mul_comm, Nat.mul_left_comm, Nat.mul_assoc,̵ ̵N̵a̵t̵.̵m̵u̵l̵_̵a̵d̵d̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/PolynomialReduction.lean:351:46: This simp argument is unused:
  ge_iff_le

Hint: Omit it from the simp argument list.
  simp only [g̵e̵_̵i̵f̵f̵_̵l̵e̵,̵ ̵pow_one]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3162/3322] Replayed DecisionQuotient.StochasticSequential.Basic
warning: DecisionQuotient/StochasticSequential/Basic.lean:45:25: This simp argument is unused:
  Finset.sum_ite_eq

Hint: Omit it from the simp argument list.
  simp [̵F̵i̵n̵s̵e̵t̵.̵s̵u̵m̵_̵i̵t̵e̵_̵e̵q̵,̵ ̵F̵i̵n̵s̵e̵t̵.̵m̵e̵m̵_̵u̵n̵i̵v̵]̵[̲F̲i̲n̲s̲e̲t̲.̲m̲e̲m̲_̲u̲n̲i̲v̲]̲

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/Basic.lean:302:4: Try this: intro ha a'
warning: DecisionQuotient/StochasticSequential/Basic.lean:515:48: This simp argument is unused:
  mul_assoc

Hint: Omit it from the simp argument list.
  simp [Nat.cast_pow, pow_succ, m̵u̵l̵_̵a̵s̵s̵o̵c̵,̵ ̵mul_comm, mul_left_comm]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/Basic.lean:515:69: This simp argument is unused:
  mul_left_comm

Hint: Omit it from the simp argument list.
  simp [Nat.cast_pow, pow_succ, mul_assoc, mul_comm,̵ ̵m̵u̵l̵_̵l̵e̵f̵t̵_̵c̵o̵m̵m̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/Basic.lean:537:36: This simp argument is unused:
  Fintype.card_fun

Hint: Omit it from the simp argument list.
  simp [Assignment, Fintype.card_f̵u̵n̵,̵ ̵F̵i̵n̵t̵y̵p̵e̵.̵c̵a̵r̵d̵_̵bool, Fintype.card_fin]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/Basic.lean:616:25: This simp argument is unused:
  Nat.div_self (by omega : 0 < 1)

Hint: Omit it from the simp argument list.
  s̵i̵m̵p̵ ̵o̵n̵l̵y̵ ̵[̵p̵o̵w̵_̵z̵e̵r̵o̵,̵ ̵N̵a̵t̵.̵d̵i̵v̵_̵s̵e̵l̵f̵ ̵(̵b̵y̵ ̵o̵m̵e̵g̵a̵ ̵:̵ ̵0̵ ̵<̵ ̵1̵)̵]̵ ̵a̵t̵ ̵h̵s̵t̵r̵i̵c̵t̵ ̵⊢̵s̲i̲m̲p̲ ̲o̲n̲l̲y̲ ̲[̲p̲o̲w̲_̲z̲e̲r̲o̲]̲ ̲a̲t̲ ̲h̲s̲t̲r̲i̲c̲t̲
  ̲ ̲ ̲ ̲ ̲ ̲ ̲ ̲ ̲⊢̲
  ̲ ̲ ̲ ̲ ̲ ̲ ̲ ̲ ̲ ̲ ̲-̲-̲ ̲h̲s̲t̲r̲i̲c̲t̲:̲ ̲s̲a̲t̲C̲o̲u̲n̲t̲ ̲>̲ ̲0̲,̲ ̲s̲o̲ ̲s̲a̲t̲C̲o̲u̲n̲t̲ ̲≥̲ ̲1̲
  ̲ ̲ ̲ ̲ ̲ ̲ ̲ ̲ ̲ ̲ ̲

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/Basic.lean:797:51: unused variable `hmaj`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/StochasticSequential/Basic.lean:831:2: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/Basic.lean:1046:5: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/StochasticSequential/Basic.lean:1071:34: unused variable `r`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3163/3322] Replayed DecisionQuotient.StochasticSequential.Computation
warning: DecisionQuotient/StochasticSequential/Computation.lean:60:18: This simp argument is unused:
  countedAnyList

Hint: Omit it from the simp argument list.
  simp [c̵o̵u̵n̵t̵e̵d̵A̵n̵y̵L̵i̵s̵t̵,̵ ̵Counted.bind, Counted.tick, Counted.steps, hx, hrec] at ih ⊢

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:60:34: This simp argument is unused:
  Counted.bind

Hint: Omit it from the simp argument list.
  simp [countedAnyList, C̵o̵u̵n̵t̵e̵d̵.̵b̵i̵n̵d̵,̵ ̵Counted.tick, Counted.steps, hx, hrec] at ih ⊢

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:60:48: This simp argument is unused:
  Counted.tick

Hint: Omit it from the simp argument list.
  simp [countedAnyList, Counted.bind, Counted.t̵i̵c̵k̵,̵ ̵C̵o̵u̵n̵t̵e̵d̵.̵steps, hx, hrec] at ih ⊢

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:60:77: This simp argument is unused:
  hx

Hint: Omit it from the simp argument list.
  simp [countedAnyList, Counted.bind, Counted.tick, Counted.steps, hx̵,̵ ̵h̵rec] at ih ⊢

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:221:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:267:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:325:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:391:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:541:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:586:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:639:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:753:23: This simp argument is unused:
  instSizeOfStochasticExplicitInput

Hint: Omit it from the simp argument list.
  simp [SizeOf.sizeOf,̵ ̵i̵n̵s̵t̵S̵i̵z̵e̵O̵f̵S̵t̵o̵c̵h̵a̵s̵t̵i̵c̵E̵x̵p̵l̵i̵c̵i̵t̵I̵n̵p̵u̵t̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:761:23: This simp argument is unused:
  instSizeOfStochasticExplicitInput

Hint: Omit it from the simp argument list.
  simp [SizeOf.sizeOf,̵ ̵i̵n̵s̵t̵S̵i̵z̵e̵O̵f̵S̵t̵o̵c̵h̵a̵s̵t̵i̵c̵E̵x̵p̵l̵i̵c̵i̵t̵I̵n̵p̵u̵t̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/Computation.lean:833:23: This simp argument is unused:
  instSizeOfSequentialExplicitInput

Hint: Omit it from the simp argument list.
  simp [SizeOf.sizeOf,̵ ̵i̵n̵s̵t̵S̵i̵z̵e̵O̵f̵S̵e̵q̵u̵e̵n̵t̵i̵a̵l̵E̵x̵p̵l̵i̵c̵i̵t̵I̵n̵p̵u̵t̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3165/3322] Replayed DecisionQuotient.ThermodynamicLift
warning: DecisionQuotient/ThermodynamicLift.lean:79:5: unused variable `hkB`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/ThermodynamicLift.lean:79:20: unused variable `hT`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/ThermodynamicLift.lean:96:4: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/ThermodynamicLift.lean:135:4: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3168/3322] Replayed DecisionQuotient.Physics.BoundedAcquisition
warning: DecisionQuotient/Physics/BoundedAcquisition.lean:250:20: unused variable `R`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/BoundedAcquisition.lean:250:57: unused variable `hStates`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/BoundedAcquisition.lean:350:5: unused variable `hJ`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/BoundedAcquisition.lean:361:5: unused variable `hI`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/BoundedAcquisition.lean:391:5: unused variable `hJ`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/BoundedAcquisition.lean:404:5: unused variable `hI`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/BoundedAcquisition.lean:488:4: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3169/3322] Replayed DecisionQuotient.CrossPaperDependencies
warning: DecisionQuotient/CrossPaperDependencies.lean:43:26: This simp argument is unused:
  Fintype.card_unit

Hint: Omit it from the simp argument list.
  simp [Fintype.card_sum,̵ ̵F̵i̵n̵t̵y̵p̵e̵.̵c̵a̵r̵d̵_̵u̵n̵i̵t̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3170/3322] Replayed DecisionQuotient.Statistics.ProbabilisticBridge
warning: DecisionQuotient/Statistics/ProbabilisticBridge.lean:114:5: unused variable `d`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Statistics/ProbabilisticBridge.lean:143:5: unused variable `hfull`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Statistics/ProbabilisticBridge.lean:173:5: unused variable `d`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Statistics/ProbabilisticBridge.lean:197:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Statistics.opt_factors_through_projection`:
  [Fintype S]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype S] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Statistics/ProbabilisticBridge.lean:235:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Statistics.blackwell_upward_closure`:
  [Fintype S]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype S] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Statistics/ProbabilisticBridge.lean:256:23: `Finset.toSet` has been deprecated: Use `SetLike.coe` instead

Note: The updated constant has a different type:
  {A : Type u_1} → {B : outParam (Type u_2)} → [self : SetLike A B] → A → Set B
instead of
  {α : Type u_1} → Finset α → Set α

Note: The updated constant is in a different namespace. Dot notation may need to be changed (e.g., from `x.toSet` to `SetLike.coe x`).
warning: DecisionQuotient/Statistics/ProbabilisticBridge.lean:253:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Statistics.relevantSet_blackwell_minimal`:
  [Fintype S]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype S] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Statistics/ProbabilisticBridge.lean:266:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Statistics.blackwell_minimal_has_srank_coords`:
  [Fintype S]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype S] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Statistics/ProbabilisticBridge.lean:301:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Statistics.graphical_factorization_bounded_sufficient`:
  [Fintype S]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype S] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Statistics/ProbabilisticBridge.lean:304:13: unused variable `hw`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3183/3322] Replayed DecisionQuotient.Statistics.FisherInformation
warning: DecisionQuotient/Statistics/FisherInformation.lean:223:35: This simp argument is unused:
  one_ne_zero

Hint: Omit it from the simp argument list.
  simp only [fisherScore, ne_eq, o̵n̵e̵_̵n̵e̵_̵z̵e̵r̵o̵,̵ ̵not_false_eq_true, iff_self]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Statistics/FisherInformation.lean:223:48: This simp argument is unused:
  not_false_eq_true

Hint: Omit it from the simp argument list.
  simp only [fisherScore, ne_eq, one_ne_zero, n̵o̵t̵_̵f̵a̵l̵s̵e̵_̵e̵q̵_̵t̵r̵u̵e̵,̵ ̵iff_self]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Statistics/FisherInformation.lean:223:67: This simp argument is unused:
  iff_self

Hint: Omit it from the simp argument list.
  simp only [fisherScore, ne_eq, one_ne_zero, not_false_eq_true,̵ ̵i̵f̵f̵_̵s̵e̵l̵f̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Statistics/FisherInformation.lean:236:5: unused variable `dp`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Statistics/FisherInformation.lean:237:5: unused variable `i`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Statistics/FisherInformation.lean:238:5: unused variable `y`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Statistics/FisherInformation.lean:367:5: unused variable `hI`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3184/3322] Replayed DecisionQuotient.Hardness.CoveringLowerBound
warning: DecisionQuotient/Hardness/CoveringLowerBound.lean:50:28: This simp argument is unused:
  hi

Hint: Omit it from the simp argument list.
  simp [agreementSet, h',̵ ̵h̵i̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CoveringLowerBound.lean:82:44: This simp argument is unused:
  Nat.mul_comm

Hint: Omit it from the simp argument list.
  simp [Nat.two_mul,̵ ̵N̵a̵t̵.̵m̵u̵l̵_̵c̵o̵m̵m̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CoveringLowerBound.lean:115:44: This simp argument is unused:
  Nat.mul_left_comm

Hint: Omit it from the simp argument list.
  simp [Nat.pow_succ, Nat.mul_comm, N̵a̵t̵.̵m̵u̵l̵_̵l̵e̵f̵t̵_̵c̵o̵m̵m̵,̵ ̵Nat.mul_assoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CoveringLowerBound.lean:115:63: This simp argument is unused:
  Nat.mul_assoc

Hint: Omit it from the simp argument list.
  simp [Nat.pow_succ, Nat.mul_comm, Nat.mul_left_comm,̵ ̵N̵a̵t̵.̵m̵u̵l̵_̵a̵s̵s̵o̵c̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CoveringLowerBound.lean:315:31: This simp argument is unused:
  Nat.add_left_comm

Hint: Omit it from the simp argument list.
  simp [Nat.add_assoc, N̵a̵t̵.̵a̵d̵d̵_̵l̵e̵f̵t̵_̵c̵o̵m̵m̵,̵ ̵Nat.add_comm]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CoveringLowerBound.lean:320:44: This simp argument is unused:
  Nat.mul_left_comm

Hint: Omit it from the simp argument list.
  simp [Nat.pow_succ, Nat.mul_comm, N̵a̵t̵.̵m̵u̵l̵_̵l̵e̵f̵t̵_̵c̵o̵m̵m̵,̵ ̵Nat.mul_assoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Hardness/CoveringLowerBound.lean:320:63: This simp argument is unused:
  Nat.mul_assoc

Hint: Omit it from the simp argument list.
  simp [Nat.pow_succ, Nat.mul_comm, Nat.mul_left_comm,̵ ̵N̵a̵t̵.̵m̵u̵l̵_̵a̵s̵s̵o̵c̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3186/3322] Replayed DecisionQuotient.Physics.IntegrityEquilibrium
warning: DecisionQuotient/Physics/IntegrityEquilibrium.lean:1067:52: unused variable `hReceived`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/IntegrityEquilibrium.lean:1168:5: unused variable `hPaid`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/IntegrityEquilibrium.lean:1357:23: unused variable `s`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/IntegrityEquilibrium.lean:1381:68: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/IntegrityEquilibrium.lean:1385:54: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/IntegrityEquilibrium.lean:1389:61: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/IntegrityEquilibrium.lean:1393:49: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/IntegrityEquilibrium.lean:1397:63: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/IntegrityEquilibrium.lean:1401:53: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/IntegrityEquilibrium.lean:1418:5: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/IntegrityEquilibrium.lean:1436:66: unused variable `regime`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3187/3322] Replayed DecisionQuotient.StochasticSequential.SetValued
warning: DecisionQuotient/StochasticSequential/SetValued.lean:46:4: Try this: intro ha a'
warning: DecisionQuotient/StochasticSequential/SetValued.lean:56:4: Try this: intro ha a'
⚠ [3189/3322] Replayed DecisionQuotient.StochasticSequential.PolynomialReduction
warning: DecisionQuotient/StochasticSequential/PolynomialReduction.lean:78:23: unused variable `s`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/StochasticSequential/PolynomialReduction.lean:92:2: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/PolynomialReduction.lean:184:32: This simp argument is unused:
  pureAnchorUtility

Hint: Omit it from the simp argument list.
  simp [reduceMAJSATPureAnchor,̵ ̵p̵u̵r̵e̵A̵n̵c̵h̵o̵r̵U̵t̵i̵l̵i̵t̵y̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/PolynomialReduction.lean:232:38: This simp argument is unused:
  Nat.mul_left_comm

Hint: Omit it from the simp argument list.
  simp [pow_succ, Nat.mul_comm, N̵a̵t̵.̵m̵u̵l̵_̵l̵e̵f̵t̵_̵c̵o̵m̵m̵,̵ ̵Nat.mul_assoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/PolynomialReduction.lean:232:57: This simp argument is unused:
  Nat.mul_assoc

Hint: Omit it from the simp argument list.
  simp [pow_succ, Nat.mul_comm, Nat.mul_left_comm,̵ ̵N̵a̵t̵.̵m̵u̵l̵_̵a̵s̵s̵o̵c̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/PolynomialReduction.lean:258:44: This simp argument is unused:
  mul_left_comm

Hint: Omit it from the simp argument list.
  simp [pow_succ, mul_comm, mul_l̵e̵f̵t̵_̵c̵o̵m̵m̵,̵ ̵m̵u̵l̵_̵assoc]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/PolynomialReduction.lean:258:59: This simp argument is unused:
  mul_assoc

Hint: Omit it from the simp argument list.
  simp [pow_succ, mul_comm, mul_left_comm,̵ ̵m̵u̵l̵_̵a̵s̵s̵o̵c̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/PolynomialReduction.lean:547:2: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/PolynomialReduction.lean:605:4: Try this: intro hq s s' _
warning: DecisionQuotient/StochasticSequential/PolynomialReduction.lean:643:22: This simp argument is unused:
  reduceTQBFUtility

Hint: Omit it from the simp argument list.
  simp [reduceTQBF,̵ ̵r̵e̵d̵u̵c̵e̵T̵Q̵B̵F̵U̵t̵i̵l̵i̵t̵y̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/PolynomialReduction.lean:662:22: This simp argument is unused:
  reduceTQBFUtility

Hint: Omit it from the simp argument list.
  simp [reduceTQBF,̵ ̵r̵e̵d̵u̵c̵e̵T̵Q̵B̵F̵U̵t̵i̵l̵i̵t̵y̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/StochasticSequential/PolynomialReduction.lean:681:22: This simp argument is unused:
  reduceTQBFUtility

Hint: Omit it from the simp argument list.
  simp [reduceTQBF,̵ ̵r̵e̵d̵u̵c̵e̵T̵Q̵B̵F̵U̵t̵i̵l̵i̵t̵y̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3192/3322] Replayed DecisionQuotient.ClaimClosure
warning: DecisionQuotient/ClaimClosure.lean:386:23: This simp argument is unused:
  TwoStepObjective.Opt

Hint: Omit it from the simp argument list.
  simp [TwoStepObjective.O̵p̵t̵,̵ ̵T̵w̵o̵S̵t̵e̵p̵O̵b̵j̵e̵c̵t̵i̵v̵e̵.̵score, horizonTwoWitness, s0_bridge, i0_bridge]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/ClaimClosure.lean:390:10: This simp argument is unused:
  TwoStepObjective.Opt

Hint: Omit it from the simp argument list.
  simp [TwoStepObjective.O̵p̵t̵,̵ ̵T̵w̵o̵S̵t̵e̵p̵O̵b̵j̵e̵c̵t̵i̵v̵e̵.̵score, horizonTwoWitness, s1_bridge, i0_bridge] at h

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/ClaimClosure.lean:438:25: This simp argument is unused:
  StochasticCriterionObjective.OptChance

Hint: Omit it from the simp argument list.
  simp [̵S̵t̵o̵c̵h̵a̵s̵t̵i̵c̵C̵r̵i̵t̵e̵r̵i̵o̵n̵O̵b̵j̵e̵c̵t̵i̵v̵e̵.̵O̵p̵t̵C̵h̵a̵n̵c̵e̵,̵ ̵s̵t̵o̵c̵h̵a̵s̵t̵i̵c̵W̵i̵t̵n̵e̵s̵s̵,̵[̲s̲t̲o̲c̲h̲a̲s̲t̲i̲c̲W̲i̲t̲n̲e̲s̲s̲,̲ s0_bridge, i0_bridge]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/ClaimClosure.lean:443:12: This simp argument is unused:
  StochasticCriterionObjective.OptChance

Hint: Omit it from the simp argument list.
  simp [̵S̵t̵o̵c̵h̵a̵s̵t̵i̵c̵C̵r̵i̵t̵e̵r̵i̵o̵n̵O̵b̵j̵e̵c̵t̵i̵v̵e̵.̵O̵p̵t̵C̵h̵a̵n̵c̵e̵,̵ ̵s̵t̵o̵c̵h̵a̵s̵t̵i̵c̵W̵i̵t̵n̵e̵s̵s̵,̵[̲s̲t̲o̲c̲h̲a̲s̲t̲i̲c̲W̲i̲t̲n̲e̲s̲s̲,̲ s1_bridge, i0_bridge] at h

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/ClaimClosure.lean:490:25: This simp argument is unused:
  TransitionCoupledObjective.Opt

Hint: Omit it from the simp argument list.
  simp [̵T̵r̵a̵n̵s̵i̵t̵i̵o̵n̵C̵o̵u̵p̵l̵e̵d̵O̵b̵j̵e̵c̵t̵i̵v̵e̵.̵O̵p̵t̵,̵ ̵T̵r̵a̵n̵s̵i̵t̵i̵o̵n̵C̵o̵u̵p̵l̵e̵d̵O̵b̵j̵e̵c̵t̵i̵v̵e̵.̵s̵c̵o̵r̵e̵,̵[̲T̲r̲a̲n̲s̲i̲t̲i̲o̲n̲C̲o̲u̲p̲l̲e̲d̲O̲b̲j̲e̲c̲t̲i̲v̲e̲.̲s̲c̲o̲r̲e̲,̲ transitionWitness, s0_bridge, i0_bridge]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/ClaimClosure.lean:496:12: This simp argument is unused:
  TransitionCoupledObjective.Opt

Hint: Omit it from the simp argument list.
  simp [̵T̵r̵a̵n̵s̵i̵t̵i̵o̵n̵C̵o̵u̵p̵l̵e̵d̵O̵b̵j̵e̵c̵t̵i̵v̵e̵.̵O̵p̵t̵,̵ ̵T̵r̵a̵n̵s̵i̵t̵i̵o̵n̵C̵o̵u̵p̵l̵e̵d̵O̵b̵j̵e̵c̵t̵i̵v̵e̵.̵s̵c̵o̵r̵e̵,̵[̲T̲r̲a̲n̲s̲i̲t̲i̲o̲n̲C̲o̲u̲p̲l̲e̲d̲O̲b̲j̲e̲c̲t̲i̲v̲e̲.̲s̲c̲o̲r̲e̲,̲ transitionWitness, s1_bridge, i0_bridge] at h

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/ClaimClosure.lean:1844:4: Try this: intro hI s s' hs
warning: DecisionQuotient/ClaimClosure.lean:1848:4: Try this: intro hI s s' hs
⚠ [3193/3322] Replayed DecisionQuotient.StochasticSequential.PreservationVariants
warning: DecisionQuotient/StochasticSequential/PreservationVariants.lean:227:6: Try this: intro ha a'
warning: DecisionQuotient/StochasticSequential/PreservationVariants.lean:648:4: Try this: intro ha a'
warning: DecisionQuotient/StochasticSequential/PreservationVariants.lean:789:6: Try this: intro ha a'
warning: DecisionQuotient/StochasticSequential/PreservationVariants.lean:849:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/PreservationVariants.lean:888:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/PreservationVariants.lean:988:6: Try this: intro _ a'
warning: DecisionQuotient/StochasticSequential/PreservationVariants.lean:993:6: Try this: intro _ a'
warning: DecisionQuotient/StochasticSequential/PreservationVariants.lean:1527:2: Try `simp at hiMem` instead of `simpa using hiMem`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/PreservationVariants.lean:1510:5: unused variable `hnonneg`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3195/3322] Replayed DecisionQuotient.AccessClassification
warning: DecisionQuotient/AccessClassification.lean:196:7: unused variable `hP_neq_coNP`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/AccessClassification.lean:197:7: unused variable `hP_neq_PP`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/AccessClassification.lean:198:7: unused variable `hP_neq_PSPACE`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/AccessClassification.lean:199:7: unused variable `hcoNP_neq_PP`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/AccessClassification.lean:200:7: unused variable `hcoNP_neq_PSPACE`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/AccessClassification.lean:201:7: unused variable `hPP_neq_PSPACE`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3196/3322] Replayed DecisionQuotient.UniverseObjective
warning: DecisionQuotient/UniverseObjective.lean:145:4: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3197/3322] Replayed DecisionQuotient.Hardness.ConfigReduction
warning: DecisionQuotient/Hardness/ConfigReduction.lean:120:8: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/Hardness/ConfigReduction.lean:100:4: Try this: intro hnone hAny
warning: DecisionQuotient/Hardness/ConfigReduction.lean:142:4: Try this: intro hsuff s s' hagree b
warning: DecisionQuotient/Hardness/ConfigReduction.lean:159:4: Try this: intro hpres s s' hagree
⚠ [3199/3322] Replayed DecisionQuotient.Physics.DecisionTime
warning: DecisionQuotient/Physics/DecisionTime.lean:95:2: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3201/3322] Replayed DecisionQuotient.Physics.MeasureNecessity
warning: DecisionQuotient/Physics/MeasureNecessity.lean:99:2: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/Physics/MeasureNecessity.lean:109:4: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3205/3322] Replayed DecisionQuotient.Physics.TemporalCountingGap
warning: DecisionQuotient/Physics/TemporalCountingGap.lean:177:37: unused variable `h_lt`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/TemporalCountingGap.lean:389:5: unused variable `h_noise_pos`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/TemporalCountingGap.lean:436:5: unused variable `T`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/TemporalCountingGap.lean:448:16: unused variable `T`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/TemporalCountingGap.lean:465:6: unused variable `T`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/TemporalCountingGap.lean:503:7: unused variable `gst`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
ℹ [3209/3322] Replayed DecisionQuotient.Hardness.Sigma2PExhaustive.Summary
info: DecisionQuotient/Hardness/Sigma2PExhaustive/Summary.lean:75:0: @DecisionProblem.sufficient_contains_relevant : ∀ {A : Type u_1} {S : Type u_2} {n : ℕ} [inst : CoordinateSpace S n]
  (dp : DecisionProblem A S) (I : Finset (Fin n)), dp.isSufficient I → ∀ (i : Fin n), dp.isRelevant i → i ∈ I
⚠ [3210/3322] Replayed DecisionQuotient.InflationEntropyMinimality
warning: DecisionQuotient/InflationEntropyMinimality.lean:59:6: Try `simp at hInTrue` instead of `simpa using hInTrue`

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/InflationEntropyMinimality.lean:112:4: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/InflationEntropyMinimality.lean:121:4: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3212/3322] Replayed DecisionQuotient.InteriorVerification
warning: DecisionQuotient/InteriorVerification.lean:104:0: automatically included section variable(s) unused in theorem `DecisionQuotient.InteriorVerification.interior_dominance_implies_universal_non_rejection`:
  [CoordinateSpace S n]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [CoordinateSpace S n] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/InteriorVerification.lean:132:0: automatically included section variable(s) unused in theorem `DecisionQuotient.InteriorVerification.interior_verification_tractable_certificate`:
  [CoordinateSpace S n]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [CoordinateSpace S n] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
⚠ [3213/3322] Replayed DecisionQuotient.DecisionGeometry
warning: DecisionQuotient/DecisionGeometry.lean:70:2: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3232/3322] Replayed DecisionQuotient.Physics.TUR
warning: DecisionQuotient/Physics/TUR.lean:251:7: unused variable `hTur`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/TUR.lean:261:5: unused variable `hAsym`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3234/3322] Replayed DecisionQuotient.Physics.WolpertDecomposition
warning: DecisionQuotient/Physics/WolpertDecomposition.lean:419:45: This simp argument is unused:
  Nat.add_assoc

Hint: Omit it from the simp argument list.
  simp [energyLowerBound, Nat.add_mul,̵ ̵N̵a̵t̵.̵a̵d̵d̵_̵a̵s̵s̵o̵c̵]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
⚠ [3235/3322] Replayed DecisionQuotient.Physics.WassersteinIntegrity
warning: DecisionQuotient/Physics/WassersteinIntegrity.lean:109:41: unused variable `hn`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/WassersteinIntegrity.lean:150:16: this tactic is never executed

Note: This linter can be disabled with `set_option linter.unreachableTactic false`
warning: DecisionQuotient/Physics/WassersteinIntegrity.lean:153:16: this tactic is never executed

Note: This linter can be disabled with `set_option linter.unreachableTactic false`
warning: DecisionQuotient/Physics/WassersteinIntegrity.lean:150:6: 'all_goals omega' tactic does nothing

Note: This linter can be disabled with `set_option linter.unusedTactic false`
warning: DecisionQuotient/Physics/WassersteinIntegrity.lean:153:6: 'all_goals omega' tactic does nothing

Note: This linter can be disabled with `set_option linter.unusedTactic false`
⚠ [3236/3322] Replayed DecisionQuotient.Physics.TransportCost
warning: DecisionQuotient/Physics/TransportCost.lean:51:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Physics.srank_determines_states`:
  [Fintype A]
  [Fintype S]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype A] [Fintype S] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Physics/TransportCost.lean:58:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Physics.more_states_more_transport`:
  [Fintype A]
  [Fintype S]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype A] [Fintype S] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Physics/TransportCost.lean:68:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Physics.transport_lower_bound`:
  [Fintype A]
  [Fintype S]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype A] [Fintype S] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Physics/TransportCost.lean:69:5: unused variable `hPos`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Physics/TransportCost.lean:114:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Physics.srank_unified_complexity`:
  [Fintype A]
  [Fintype S]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype A] [Fintype S] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
⚠ [3240/3322] Replayed DecisionQuotient.Tractability.BoundedStateSpace
warning: DecisionQuotient/Tractability/BoundedStateSpace.lean:31:13: unused variable `hk`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Tractability/BoundedStateSpace.lean:35:18: unused variable `hs₁`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Tractability/BoundedStateSpace.lean:35:50: unused variable `hs₂`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3242/3322] Replayed DecisionQuotient.Tractability.MultiplicativeSeparable
warning: DecisionQuotient/Tractability/MultiplicativeSeparable.lean:169:4: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3243/3322] Replayed DecisionQuotient.Tractability.Dominance
warning: DecisionQuotient/Tractability/Dominance.lean:38:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/Tractability/Dominance.lean:50:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/Tractability/Dominance.lean:73:0: automatically included section variable(s) unused in theorem `DecisionQuotient.ConstantOptimalSet.empty_sufficient`:
  [DecidableEq A]
  [DecidableEq S]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [DecidableEq A] [DecidableEq S] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Tractability/Dominance.lean:114:6: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/Tractability/Dominance.lean:154:10: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3246/3322] Replayed DecisionQuotient.Summary
warning: DecisionQuotient/Summary.lean:109:18: unused variable `hs₁`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Summary.lean:109:50: unused variable `hs₂`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3247/3322] Replayed DecisionQuotient.Examples.PreservationExamples
warning: DecisionQuotient/Examples/PreservationExamples.lean:58:9: unused variable `O`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Examples/PreservationExamples.lean:113:4: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/Examples/PreservationExamples.lean:103:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Examples.hyperparam_reduction_to_static`:
  [Fintype Xα]
  [Fintype Xγ]
  [Fintype Xε]
  [Fintype E]
  [Nonempty Xγ]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype Xα] [Fintype Xγ] [Fintype Xε] [Fintype E] [Nonempty Xγ] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
⚠ [3248/3322] Replayed DecisionQuotient.Examples.ConcreteExamples
warning: DecisionQuotient/Examples/ConcreteExamples.lean:35:19: Local variable 'a' resembles constructor 'DecisionQuotient.Examples.A.a' - write '.a' (with a dot) or 'DecisionQuotient.Examples.A.a' to use the constructor.

Note: This linter can be disabled with `set_option linter.constructorNameAsVariable false`
⚠ [3249/3322] Replayed DecisionQuotient.Tractability.EpsilonUtilityGap
warning: DecisionQuotient/Tractability/EpsilonUtilityGap.lean:79:13: unused variable `hδ`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Tractability/EpsilonUtilityGap.lean:80:5: unused variable `hStrict`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3250/3322] Replayed DecisionQuotient.Tractability.MolecularSrank
warning: DecisionQuotient/Tractability/MolecularSrank.lean:111:5: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3262/3322] Replayed DecisionQuotient.Tractability.FiniteTopK
warning: DecisionQuotient/Tractability/FiniteTopK.lean:46:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Tractability.FiniteTopK.mem_topKWithTies_iff`:
  [DecidableEq A]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [DecidableEq A] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Tractability/FiniteTopK.lean:54:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Tractability.FiniteTopK.mem_topKList_iff`:
  [DecidableEq A]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [DecidableEq A] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Tractability/FiniteTopK.lean:63:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Tractability.FiniteTopK.mem_survivorSet_iff`:
  [DecidableEq A]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [DecidableEq A] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
⚠ [3265/3322] Replayed DecisionQuotient.Tractability.CertifiedPruning
warning: DecisionQuotient/Tractability/CertifiedPruning.lean:54:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Tractability.CertifiedPruning.PruningCertificate.mem_survivors_of_mem_exactTopK`:
  [Fintype A]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype A] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Tractability/CertifiedPruning.lean:152:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Tractability.CertifiedPruning.score_selection_gap_witness_of_topK_miss`:
  [DecidableEq A]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [DecidableEq A] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
⚠ [3274/3322] Replayed DecisionQuotient.Tractability.EwaldSummation
warning: DecisionQuotient/Tractability/EwaldSummation.lean:44:58: unused variable `hr`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3279/3322] Replayed DecisionQuotient.Information.RateDistortion
warning: DecisionQuotient/Information/RateDistortion.lean:72:8: This simp argument is unused:
  neg_nonneg

Hint: Omit it from the simp argument list.
  simp ̵[̵n̵e̵g̵_̵n̵o̵n̵n̵e̵g̵]̵

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
warning: DecisionQuotient/Information/RateDistortion.lean:145:30: unused variable `d`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Information/RateDistortion.lean:145:58: unused variable `D`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Information/RateDistortion.lean:156:5: unused variable `hZero`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Information/RateDistortion.lean:157:5: unused variable `hPos`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Information/RateDistortion.lean:165:17: unused variable `h`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3280/3322] Replayed DecisionQuotient.Information.RDSrank
warning: DecisionQuotient/Information/RDSrank.lean:93:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Information.rate_equals_srank`:
  [DecidableEq (Fin n)]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [DecidableEq (Fin n)] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Information/RDSrank.lean:101:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Information.compression_below_srank_fails`:
  [Fintype A]
  [Fintype S]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype A] [Fintype S] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
warning: DecisionQuotient/Information/RDSrank.lean:133:0: automatically included section variable(s) unused in theorem `DecisionQuotient.Information.rate_distortion_bridge`:
  [Fintype A]
  [Fintype S]
  [DecidableEq (Fin n)]
consider restructuring your `variable` declarations so that the variables are not in scope or explicitly omit them:
  omit [Fintype A] [Fintype S] [DecidableEq (Fin n)] in theorem ...

Note: This linter can be disabled with `set_option linter.unusedSectionVars false`
⚠ [3283/3322] Replayed DecisionQuotient.StochasticSequential.OracleUpperBounds
warning: DecisionQuotient/StochasticSequential/OracleUpperBounds.lean:191:4: Try this: intro h hw
warning: DecisionQuotient/StochasticSequential/OracleUpperBounds.lean:195:4: Try this: intro h s
warning: DecisionQuotient/StochasticSequential/OracleUpperBounds.lean:221:4: Try this: intro h hsuff
warning: DecisionQuotient/StochasticSequential/OracleUpperBounds.lean:288:4: Try this: intro hno s
warning: DecisionQuotient/StochasticSequential/OracleUpperBounds.lean:564:12: unused variable `q`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
ℹ [3289/3322] Replayed DecisionQuotient.StochasticSequential.ClaimClosure
info: DecisionQuotient/StochasticSequential/ClaimClosure.lean:55:0: DecisionQuotient.StochasticSequential.ClaimClosure.claim_verdict_substrate_independent (c : MatrixCell)
  (τ₁ τ₂ : SubstrateType) : evaluateCell τ₁ c = evaluateCell τ₂ c
info: DecisionQuotient/StochasticSequential/ClaimClosure.lean:56:0: DecisionQuotient.StochasticSequential.ClaimClosure.claim_hierarchy :
  baseComplexity 0 = ComplexityClass.coNP ∧
    baseComplexity 1 = ComplexityClass.PP ∧ baseComplexity 2 = ComplexityClass.PSPACE
info: DecisionQuotient/StochasticSequential/ClaimClosure.lean:57:0: DecisionQuotient.StochasticSequential.ClaimClosure.claim_tractable_subcases_to_P (s : TractableSubcase) :
  subcaseComplexity s = ComplexityClass.P
info: DecisionQuotient/StochasticSequential/ClaimClosure.lean:58:0: DecisionQuotient.StochasticSequential.ClaimClosure.claim_six_subcases :
  [TractableSubcase.boundedActions, TractableSubcase.separableUtility, TractableSubcase.lowTensorRank,
        TractableSubcase.treeStructure, TractableSubcase.boundedTreewidth, TractableSubcase.coordinateSymmetry].length =
    6
⚠ [3291/3322] Replayed DecisionQuotient.StochasticSequential.NPPPHardness
warning: DecisionQuotient/StochasticSequential/NPPPHardness.lean:106:4: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/NPPPHardness.lean:134:2: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/NPPPHardness.lean:327:4: Try this: intro ha a'
warning: DecisionQuotient/StochasticSequential/NPPPHardness.lean:332:4: Try this: intro ha a'
⚠ [3296/3322] Replayed DecisionQuotient.StochasticSequential.ThermodynamicLift
warning: DecisionQuotient/StochasticSequential/ThermodynamicLift.lean:79:10: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
warning: DecisionQuotient/StochasticSequential/ThermodynamicLift.lean:81:10: try 'simp' instead of 'simpa'

Note: This linter can be disabled with `set_option linter.unnecessarySimpa false`
⚠ [3297/3322] Replayed DecisionQuotient.StochasticSequential.TemporalLearning
warning: DecisionQuotient/StochasticSequential/TemporalLearning.lean:56:5: unused variable `hLike_other`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3300/3322] Replayed DecisionQuotient.AbstractionCollapse
warning: DecisionQuotient/AbstractionCollapse.lean:43:4: Try this: intro hErase hPres
⚠ [3301/3322] Replayed DecisionQuotient.Bridges
warning: DecisionQuotient/Bridges.lean:1280:35: unused variable `hdp`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Bridges.lean:1281:19: unused variable `hDom`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Bridges.lean:1315:5: unused variable `P`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
warning: DecisionQuotient/Bridges.lean:1443:8: unused variable `regime`

Note: This linter can be disabled with `set_option linter.unusedVariables false`
⚠ [3304/3322] Replayed DecisionQuotient.StochasticSequential.TemporalIntegrity
warning: DecisionQuotient/StochasticSequential/TemporalIntegrity.lean:45:2: `List.Chain'` has been deprecated: Use `List.IsChain` instead
warning: DecisionQuotient/StochasticSequential/TemporalIntegrity.lean:57:8: `List.Chain'` has been deprecated: Use `List.IsChain` instead
warning: DecisionQuotient/StochasticSequential/TemporalIntegrity.lean:63:8: `List.Chain'` has been deprecated: Use `List.IsChain` instead
ℹ [3308/3322] Replayed DecisionQuotient.StochasticSequential.Summary
info: DecisionQuotient/StochasticSequential/Summary.lean:23:0: DecisionQuotient.StochasticSequential.static_simpler_than_stochastic :
  baseComplexity 0 = ComplexityClass.coNP ∧ baseComplexity 1 = ComplexityClass.PP
info: DecisionQuotient/StochasticSequential/Summary.lean:24:0: DecisionQuotient.StochasticSequential.stochastic_simpler_than_sequential :
  baseComplexity 1 = ComplexityClass.PP ∧ baseComplexity 2 = ComplexityClass.PSPACE
info: DecisionQuotient/StochasticSequential/Summary.lean:27:0: DecisionQuotient.StochasticSequential.substrate_independence_verdict (c : MatrixCell) (τ₁ τ₂ : SubstrateType) :
  evaluateCell τ₁ c = evaluateCell τ₂ c
info: DecisionQuotient/StochasticSequential/Summary.lean:30:0: DecisionQuotient.StochasticSequential.product_distribution_tractable.{u_1} {S : Type u_1} [Fintype S] {n : ℕ}
  (_struct : ProductDistribution S n) : subcaseComplexity productToSubcase = ComplexityClass.P
info: DecisionQuotient/StochasticSequential/Summary.lean:31:0: DecisionQuotient.StochasticSequential.bounded_horizon_tractable (_struct : BoundedHorizon) :
  subcaseComplexity boundedHorizonToSubcase = ComplexityClass.P
info: DecisionQuotient/StochasticSequential/Summary.lean:34:0: DecisionQuotient.StochasticSequential.StochasticMinimumPreservation.{u_1, u_2, u_3} {A : Type u_1} {S : Type u_2}
  {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n] (P : StochasticDecisionProblem A S) (k : ℕ) :
  Prop
info: DecisionQuotient/StochasticSequential/Summary.lean:35:0: DecisionQuotient.StochasticSequential.StochasticAnchorPreservation.{u_1, u_2, u_3} {A : Type u_1} {S : Type u_2} {n : ℕ}
  [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n] (P : StochasticDecisionProblem A S)
  (I : Finset (Fin n)) : Prop
info: DecisionQuotient/StochasticSequential/Summary.lean:36:0: DecisionQuotient.StochasticSequential.SupportRestrictedPreservation.{u_1, u_2, u_3} {A : Type u_1} {S : Type u_2}
  {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n] (P : StochasticDecisionProblem A S)
  (I : Finset (Fin n)) : Prop
info: DecisionQuotient/StochasticSequential/Summary.lean:37:0: DecisionQuotient.StochasticSequential.PositiveFiberSupport.{u_1, u_2} {S : Type u_1} {n : ℕ} [Fintype S]
  [CoordinateSpace S n] (dist : S → ℝ) (I : Finset (Fin n)) : Prop
info: DecisionQuotient/StochasticSequential/Summary.lean:38:0: DecisionQuotient.StochasticSequential.stochastic_preservation_contains_static_relevant.{u_1, u_2, u_3} {A : Type u_1}
  {S : Type u_2} {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n]
  (P : StochasticDecisionProblem A S) (I : Finset (Fin n)) (hpres : StochasticPreservationSufficient P I) (i : Fin n)
  (hrel : P.isRelevant i) : i ∈ I
info: DecisionQuotient/StochasticSequential/Summary.lean:39:0: DecisionQuotient.StochasticSequential.not_stochastic_preservation_of_missing_static_relevant.{u_1, u_2, u_3}
  {A : Type u_1} {S : Type u_2} {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n]
  (P : StochasticDecisionProblem A S) (I : Finset (Fin n)) (i : Fin n) (hrel : P.isRelevant i) (hmiss : i ∉ I) :
  ¬StochasticPreservationSufficient P I
info: DecisionQuotient/StochasticSequential/Summary.lean:40:0: DecisionQuotient.StochasticSequential.stochastic_minimum_preservation_static_relevant_card_le.{u_1} {A : Type u_1}
  {n : ℕ} [Fintype A] [DecidableEq A] (P : StochasticDecisionProblem A (Fin n → Bool)) (k : ℕ)
  (hmin : StochasticMinimumPreservation P k) : (Sigma2PHardness.relevantFinset P.toDecisionProblem).card ≤ k
info: DecisionQuotient/StochasticSequential/Summary.lean:41:0: DecisionQuotient.StochasticSequential.stochastic_minimum_preservation_iff_static_of_full_support.{u_1, u_2, u_3}
  {A : Type u_1} {S : Type u_2} {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n] [Nonempty A]
  (P : StochasticDecisionProblem A S) (k : ℕ) (hpos : ∀ (s : S), 0 < P.distribution s) :
  StochasticMinimumPreservation P k ↔ ∃ I, I.card ≤ k ∧ P.isSufficient I
info: DecisionQuotient/StochasticSequential/Summary.lean:42:0: DecisionQuotient.StochasticSequential.stochastic_anchor_preservation_implies_static_anchor.{u_1, u_2, u_3}
  {A : Type u_1} {S : Type u_2} {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n]
  (P : StochasticDecisionProblem A S) (I : Finset (Fin n)) : StochasticAnchorPreservation P I → P.anchorSufficient I
info: DecisionQuotient/StochasticSequential/Summary.lean:43:0: DecisionQuotient.StochasticSequential.static_anchor_implies_stochastic_anchor_preservation_of_full_support.{u_1, u_2,
    u_3}
  {A : Type u_1} {S : Type u_2} {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n] [Nonempty A]
  (P : StochasticDecisionProblem A S) (I : Finset (Fin n)) (hpos : ∀ (s : S), 0 < P.distribution s) :
  P.anchorSufficient I → StochasticAnchorPreservation P I
info: DecisionQuotient/StochasticSequential/Summary.lean:44:0: DecisionQuotient.StochasticSequential.stochastic_anchor_preservation_iff_static_anchor_of_full_support.{u_1, u_2, u_3}
  {A : Type u_1} {S : Type u_2} {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n] [Nonempty A]
  (P : StochasticDecisionProblem A S) (I : Finset (Fin n)) (hpos : ∀ (s : S), 0 < P.distribution s) :
  StochasticAnchorPreservation P I ↔ P.anchorSufficient I
info: DecisionQuotient/StochasticSequential/Summary.lean:45:0: DecisionQuotient.StochasticSequential.static_sufficiency_implies_support_restricted_preservation.{u_1, u_2, u_3}
  {A : Type u_1} {S : Type u_2} {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n] [Nonempty A]
  (P : StochasticDecisionProblem A S) (I : Finset (Fin n)) (hnonneg : ∀ (s : S), 0 ≤ P.distribution s)
  (hstat : P.isSufficient I) : SupportRestrictedPreservation P I
info: DecisionQuotient/StochasticSequential/Summary.lean:46:0: DecisionQuotient.StochasticSequential.support_restricted_preservation_implies_static_sufficiency_on_support.{u_1, u_2,
    u_3}
  {A : Type u_1} {S : Type u_2} {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n]
  (P : StochasticDecisionProblem A S) (I : Finset (Fin n)) (hpres : SupportRestrictedPreservation P I) (s s' : S) :
  0 < P.distribution s → 0 < P.distribution s' → agreeOn s s' I → P.Opt s = P.Opt s'
info: DecisionQuotient/StochasticSequential/Summary.lean:47:0: DecisionQuotient.StochasticSequential.static_sufficiency_implies_stochastic_preservation_of_positive_fiber_support.{u_1,
    u_2, u_3}
  {A : Type u_1} {S : Type u_2} {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n] [Nonempty A]
  (P : StochasticDecisionProblem A S) (I : Finset (Fin n)) (hnonneg : ∀ (s : S), 0 ≤ P.distribution s)
  (hcover : PositiveFiberSupport P.distribution I) (hstat : P.isSufficient I) : StochasticPreservationSufficient P I
info: DecisionQuotient/StochasticSequential/Summary.lean:48:0: DecisionQuotient.StochasticSequential.static_anchor_implies_stochastic_anchor_preservation_of_positive_anchor_fiber.{u_1,
    u_2, u_3}
  {A : Type u_1} {S : Type u_2} {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n] [Nonempty A]
  (P : StochasticDecisionProblem A S) (I : Finset (Fin n)) (hnonneg : ∀ (s : S), 0 ≤ P.distribution s) {s₀ : S}
  (hstat₀ : ∀ (s : S), agreeOn s s₀ I → P.Opt s = P.Opt s₀) (hsup : ∃ t, 0 < P.distribution t ∧ agreeOn t s₀ I) :
  StochasticAnchorPreservation P I
info: DecisionQuotient/StochasticSequential/Summary.lean:49:0: DecisionQuotient.StochasticSequential.stochasticMinimumPreservation_counted_search_witness.{u_1, u_2, u_3}
  {A : Type u_1} {S : Type u_2} {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n]
  (P : StochasticDecisionProblem A S) (k : ℕ) :
  HasCountedSearchWitness (StochasticMinimumPreservation P k) (countedStochasticMinimumPreservationSearch P k) (2 ^ n)
info: DecisionQuotient/StochasticSequential/Summary.lean:50:0: DecisionQuotient.StochasticSequential.stochasticAnchorPreservation_counted_search_witness.{u_1, u_2, u_3} {A : Type u_1}
  {S : Type u_2} {n : ℕ} [Fintype A] [Fintype S] [DecidableEq A] [CoordinateSpace S n]
  (P : StochasticDecisionProblem A S) (I : Finset (Fin n)) :
  HasCountedSearchWitness (StochasticAnchorPreservation P I) (countedStochasticAnchorPreservationSearch P I)
    (Fintype.card S)
ℹ [3310/3322] Replayed DecisionQuotient.CheckAxioms
info: DecisionQuotient/CheckAxioms.lean:32:0: 'DecisionQuotient.sufficiency_check_coNP_hard' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:33:0: 'DecisionQuotient.min_sufficient_set_coNP_hard' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:34:0: 'DecisionQuotient.anchor_sufficiency_sigma2p' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:35:0: 'DecisionQuotient.tractable_small_state_space' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:36:0: 'DecisionQuotient.checking_witnessing_duality_summary' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:37:0: 'DecisionQuotient.min_sufficient_set_inapprox_statement' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:38:0: 'DecisionQuotient.min_sufficient_inapproximability_conditional' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:39:0: 'DecisionQuotient.min_sufficient_ratio_inapprox_of_set_cover_ratio_inapprox' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:40:0: 'DecisionQuotient.counted_min_sufficient_inapproximability_conditional' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:41:0: 'DecisionQuotient.counted_min_sufficient_ratio_inapprox_of_counted_set_cover_ratio_inapprox' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:42:0: 'DecisionQuotient.countedGapTautologyRun_correct' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:43:0: 'DecisionQuotient.countedGapTautologyRun_polytime' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:44:0: 'DecisionQuotient.SetCoverInstance.sufficiency_iff_cover' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:45:0: 'DecisionQuotient.SetCoverInstance.min_sufficient_iff_set_cover' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:46:0: 'DecisionQuotient.assignment_certificate_has_n_coordinate_records' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:47:0: 'DecisionQuotient.assignment_view_obstruction' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:48:0: 'DecisionQuotient.exact_assignment_decoder_queries_at_least_n' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:51:0: 'DecisionQuotient.BayesOptimalityProof.bayes_is_optimal' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:52:0: 'DecisionQuotient.BayesOptimalityProof.KL_nonneg' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:53:0: 'DecisionQuotient.BayesOptimalityProof.crossEntropy_eq_entropy_add_KL' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:56:0: 'DecisionQuotient.DecisionProblem.opt_factors_through_quotient' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:57:0: 'DecisionQuotient.DecisionProblem.surjective_abstraction_with_feasible_collapse_map_factors' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:60:0: 'DecisionQuotient.relevantSet_isSufficient' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:61:0: 'DecisionQuotient.numOptClasses_le_pow_srank_binary' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:65:0: 'DecisionQuotient.ThermodynamicLift.landauerJoulesPerBit_pos' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:67:0: 'DecisionQuotient.ThermodynamicLift.energy_ge_kbt_nat_entropy' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:69:0: 'DecisionQuotient.ThermodynamicLift.hardness_thermo_bundle_conditional' does not depend on any axioms
info: DecisionQuotient/CheckAxioms.lean:71:0: 'DecisionQuotient.ThermodynamicLift.neukart_vinokur_bundle' does not depend on any axioms
info: DecisionQuotient/CheckAxioms.lean:73:0: 'DecisionQuotient.ThermodynamicLift.energy_lower_mandatory_of_landauer_floor' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:75:0: 'DecisionQuotient.ThermodynamicLift.energy_lower_mandatory_of_landauer_calibration' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:77:0: 'DecisionQuotient.Physics.WolpertMismatch.mismatchKL_pos_of_exists_ne' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:79:0: 'DecisionQuotient.Physics.WolpertDecomposition.effective_model_strictly_exceeds_landauer_of_distribution_mismatch' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:81:0: 'DecisionQuotient.Physics.WolpertResidual.pairwiseResidualKL_pos_of_asymmetry' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:83:0: 'DecisionQuotient.Physics.WolpertDecomposition.effective_model_strictly_exceeds_landauer_of_pairwise_flow_asymmetry' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:85:0: 'DecisionQuotient.Physics.WolpertResidual.discreteResidualNatLowerBound_pos_of_asymmetry_or_oneway' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:87:0: 'DecisionQuotient.Physics.WolpertDecomposition.effective_model_strictly_exceeds_landauer_of_discrete_edge_split' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:89:0: 'DecisionQuotient.Physics.WolpertDecomposition.effective_model_strictly_exceeds_landauer_of_finite_discrete_witness' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:91:0: 'DecisionQuotient.Physics.WolpertConstraints.physical_grounding_bundle_with_wolpert_overhead' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:93:0: 'DecisionQuotient.Physics.WolpertDecomposition.physical_grounding_bundle_with_wolpert_decomposition' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:97:0: 'PhysicalComplexity.coNP_physically_impossible' depends on axioms: [propext]
info: DecisionQuotient/CheckAxioms.lean:99:0: 'PhysicalComplexity.p_eq_np_physically_impossible_of_collapse_map' depends on axioms: [propext]
info: DecisionQuotient/CheckAxioms.lean:101:0: 'PhysicalComplexity.p_eq_np_physically_impossible_canonical' depends on axioms: [propext]
info: DecisionQuotient/CheckAxioms.lean:103:0: 'PhysicalComplexity.kernel_assumption_set_minimal' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:105:0: 'PhysicalComplexity.collapse_implies_assumption_failure_disjunction' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:109:0: 'DecisionQuotient.IntegrityCompetence.integrity_resource_bound' does not depend on any axioms
info: DecisionQuotient/CheckAxioms.lean:111:0: 'DecisionQuotient.IntegrityCompetence.integrity_forces_abstention' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:113:0: 'DecisionQuotient.IntegrityCompetence.exactCertaintyInflation_iff_no_exact_competence' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:115:0: 'DecisionQuotient.IntegrityCompetence.rlff_maximizer_has_evidence' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:118:0: 'DecisionQuotient.InflationEntropyBridge.classes_monotone' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:119:0: 'DecisionQuotient.InflationEntropyBridge.entropy_monotone' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:120:0: 'DecisionQuotient.InflationEntropyBridge.classes_strict_increase' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:121:0: 'DecisionQuotient.InflationEntropyBridge.entropy_strict_increase' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:122:0: 'DecisionQuotient.InflationEntropyBridge.optCompat_of_utilityCompat' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:123:0: 'DecisionQuotient.InflationEntropyBridge.classes_monotone_of_utilityCompat' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:124:0: 'DecisionQuotient.InflationEntropyBridge.entropy_monotone_of_utilityCompat' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:125:0: 'DecisionQuotient.InflationEntropyBridge.thermal_floor_monotone_of_classes' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:126:0: 'DecisionQuotient.InflationEntropyBridge.thermal_floor_strict_of_new_class' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:127:0: 'DecisionQuotient.InflationEntropyBridge.later_energy_floor_implies_earlier_floor' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:128:0: 'DecisionQuotient.InflationEntropyBridge.Temporal.canonicalValidAnswerSemantics_identifies_StateAt' depends on axioms: [propext]
info: DecisionQuotient/CheckAxioms.lean:129:0: 'DecisionQuotient.InflationEntropyBridge.Temporal.state_cardinality_gt_one_of_positive_time' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:130:0: 'DecisionQuotient.InflationEntropyBridge.Temporal.uniformPrior_uncertainty_of_positive_time' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:131:0: 'DecisionQuotient.InflationEntropyBridge.Temporal.uniformPrior_nondegenerate_of_positive_time' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:132:0: 'DecisionQuotient.InflationEntropyBridge.Temporal.counting_measure_not_probability_on_stateAt_of_positive_time' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:133:0: 'DecisionQuotient.InflationEntropyBridge.Temporal.cosmological_expansion_forces_probabilistic_reasoning' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:134:0: 'DecisionQuotient.InflationEntropyBridge.Temporal.cosmological_expansion_forces_support_complete_probabilistic_reasoning' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:135:0: 'DecisionQuotient.InflationEntropyBridge.Temporal.stateIndexedPhysicalEncoding_identifies_StateAt' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:136:0: 'DecisionQuotient.InflationEntropyBridge.Temporal.temporal_classes_monotone_of_utilityCompat' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:137:0: 'DecisionQuotient.InflationEntropyBridge.Temporal.temporal_entropy_monotone_of_utilityCompat' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:140:0: 'DecisionQuotient.InflationEntropyMinimality.not_redundant_A2_for_mono_classes' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:141:0: 'DecisionQuotient.InflationEntropyMinimality.not_redundant_A3_for_strict_entropy' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:142:0: 'DecisionQuotient.InflationEntropyMinimality.not_redundant_P1_for_positive_floor' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:143:0: 'DecisionQuotient.InflationEntropyMinimality.not_redundant_P2_for_positive_floor' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:144:0: 'DecisionQuotient.InflationEntropyMinimality.not_redundant_A1_for_mono_classes_weak' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:145:0: 'DecisionQuotient.InflationEntropyMinimality.not_redundant_F1_for_finite_counting_requirement' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:146:0: 'DecisionQuotient.InflationEntropyMinimality.not_redundant_F2_for_numOptClasses_pos' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:147:0: 'DecisionQuotient.InflationEntropyMinimality.not_redundant_P3_for_energy_from_entropy_bridge' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:150:0: 'DecisionQuotient.StochasticSequential.stochasticSetSufficient_universal' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:151:0: 'DecisionQuotient.StochasticSequential.stochasticSufficient_implies_setSufficient' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:152:0: 'DecisionQuotient.StochasticSequential.stochastic_sufficiency_pp_hard' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:153:0: 'DecisionQuotient.StochasticSequential.stochastic_minimum_sufficiency_pp_hard' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:154:0: 'DecisionQuotient.StochasticSequential.stochasticSufficientBool_spec' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:155:0: 'DecisionQuotient.StochasticSequential.stochasticAnchorSufficientBool_spec' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:156:0: 'DecisionQuotient.StochasticSequential.stochasticMinimumSufficiencyBool_spec' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:157:0: 'DecisionQuotient.StochasticSequential.fiberDecisionProblem_sufficient' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:158:0: 'DecisionQuotient.StochasticSequential.reduceMAJSAT_correct_anchor_strict' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:159:0: 'DecisionQuotient.StochasticSequential.reduceMAJSATPureAnchor_correct' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:160:0: 'DecisionQuotient.StochasticSequential.stochastic_anchor_check_pp_hard' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:161:0: 'DecisionQuotient.StochasticSequential.sequential_sufficiency_pspace_hard' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:162:0: 'DecisionQuotient.StochasticSequential.sequential_minimum_sufficiency_pspace_hard' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:163:0: 'DecisionQuotient.StochasticSequential.sequentialSufficientBool_spec' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:164:0: 'DecisionQuotient.StochasticSequential.sequentialAnchorSufficientBool_spec' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:165:0: 'DecisionQuotient.StochasticSequential.sequentialMinimumSufficiencyBool_spec' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:166:0: 'DecisionQuotient.StochasticSequential.countedStochasticMinimumSearch_spec' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:167:0: 'DecisionQuotient.StochasticSequential.countedStochasticMinimumSearch_steps' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:168:0: 'DecisionQuotient.StochasticSequential.countedStochasticSufficiencySearch_spec' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:169:0: 'DecisionQuotient.StochasticSequential.countedStochasticSufficiencySearch_steps' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:170:0: 'DecisionQuotient.StochasticSequential.countedStochasticAnchorSearch_spec' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:171:0: 'DecisionQuotient.StochasticSequential.countedStochasticAnchorSearch_steps' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:172:0: 'DecisionQuotient.StochasticSequential.countedSequentialMinimumSearch_spec' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:173:0: 'DecisionQuotient.StochasticSequential.countedSequentialMinimumSearch_steps' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:174:0: 'DecisionQuotient.StochasticSequential.countedSequentialSufficiencySearch_spec' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:175:0: 'DecisionQuotient.StochasticSequential.countedSequentialSufficiencySearch_steps' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:176:0: 'DecisionQuotient.StochasticSequential.countedSequentialAnchorSearch_spec' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:177:0: 'DecisionQuotient.StochasticSequential.countedSequentialAnchorSearch_steps' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:178:0: 'DecisionQuotient.static_sufficiency_inP_explicit' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:179:0: 'DecisionQuotient.static_anchor_inP_explicit' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:180:0: 'DecisionQuotient.static_minimum_inP_explicit' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:181:0: 'DecisionQuotient.StochasticSequential.stochastic_sufficiency_inP_explicit' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:182:0: 'DecisionQuotient.StochasticSequential.stochastic_anchor_inP_explicit' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:183:0: 'DecisionQuotient.stochastic_minimum_inP_explicit' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:184:0: 'DecisionQuotient.StochasticSequential.sequential_sufficiency_inP_explicit' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:185:0: 'DecisionQuotient.StochasticSequential.sequential_anchor_inP_explicit' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:186:0: 'DecisionQuotient.sequential_minimum_inP_explicit' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:187:0: 'DecisionQuotient.explicit_state_inP_summary' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:188:0: 'DecisionQuotient.staticSufficiency_counted_search_witness' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:189:0: 'DecisionQuotient.static_query_search_matrix' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:190:0: 'DecisionQuotient.finite_search_summary' depends on axioms: [propext, Classical.choice, Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:191:0: 'DecisionQuotient.StochasticSequential.sequentialMinimalSufficient_iff_relevant' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:192:0: 'DecisionQuotient.StochasticSequential.sequentialRelevantSet_is_minimal' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:193:0: 'DecisionQuotient.StochasticSequential.reduceTQBF_correct_anchor' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
info: DecisionQuotient/CheckAxioms.lean:194:0: 'DecisionQuotient.StochasticSequential.sequential_anchor_check_pspace_hard' depends on axioms: [propext,
 Classical.choice,
 Quot.sound]
⚠ [3319/3322] Replayed DecisionQuotient.Computation.GeometricConstraints
warning: DecisionQuotient/Computation/GeometricConstraints.lean:126:26: This simp argument is unused:
  Fintype.card_fun

Hint: Omit it from the simp argument list.
  simp [ConstraintStatus, F̵i̵n̵t̵y̵p̵e̵.̵c̵a̵r̵d̵_̵f̵u̵n̵,̵ ̵Fintype.card_fin, Fintype.card_bool]

Note: This linter can be disabled with `set_option linter.unusedSimpArgs false`
Build completed successfully (3322 jobs).


================================================================================
END COMPILATION OUTPUT
================================================================================

Build Instructions:
-------------------
To verify the proofs compile:

  cd proofs/
  lake build

All theorems will be machine-verified if compilation succeeds.

Repository: https://github.com/trissim/openhcs


==> graphs/manifest.json <==
{
  "default": "paper4_toc.json",
  "graphs": [
    {
      "file": "paper4_toc.json",
      "label": "paper4_toc"
    }
  ]
}


==> paper4_toc_copy_paste.txt <==
AUTO-GENERATED COPY/PASTE METADATA
Generated: 2026-06-05T15:34:30.657280

=== HUMAN COPY/PASTE ===

Title: Thermodynamic Limits of Proof

Abstract (Unicode, for Zenodo):
Every irreversible recorded distinction has a positive thermodynamic work floor. This positivity is the physical input that makes a finite-budget proof threshold exist; the arithmetic computes where the threshold falls. Landauer's principle supplies the universal ideal floor ε ≥ k_BTln 2 per irreversible bit, experimentally verified to ±10%. Proof available to an agent is checkable information for that agent, so some substrate must produce, retain, and expose evidence that excludes answer-changing alternatives. A finite detector array operating at temperature T for finite time has finite signal-acquisition capacity. Combining finite causal access, positive retained-record work cost, and exact lower bounds on required records gives the Physical Counting Impossibility Theorem: no fixed-budget physical substrate can provide universal exact proof once the retained-record lower bound exceeds the declared budget. The theorem requires exactly B < ∞ and ε > 0.

An answer reports a value; proof supplies checkable grounds for accepting it. The two carry different retained-record obligations: a reversible device may compute an answer and erase its scratch history, while proof requires retained, inspectable records that exclude answer-changing alternatives. A global answer register, oracle response, entanglement witness, finite survey catalog, or trusted device output supplies proof only under an interface that makes the relevant grounds available to the verifier. A proposed interface must therefore identify the retained-record lower-bound family R(n) it induces. Sound operational claims about efficient solvability inherit the same finite-budget obstruction when their acceptance would license universal exact proof. The result constrains proof-availability for agents. Substrate-free derivability has proof status only when a physical verification event makes it available to an agent. Parsing, checking, and retaining are physical operations with positive work cost per irreversible record.

Abstract (MathJax, for arXiv):
Every irreversible recorded distinction has a positive thermodynamic work floor. This positivity is the physical input that makes a finite-budget proof threshold exist; the arithmetic computes where the threshold falls. Landauer's principle supplies the universal ideal floor $\varepsilon\ge k_B T\ln 2$ per irreversible bit, experimentally verified to $\pm 10\%$. Proof available to an agent is checkable information for that agent, so some substrate must produce, retain, and expose evidence that excludes answer-changing alternatives. A finite detector array operating at temperature $T$ for finite time has finite signal-acquisition capacity. Combining finite causal access, positive retained-record work cost, and exact lower bounds on required records gives the Physical Counting Impossibility Theorem: no fixed-budget physical substrate can provide universal exact proof once the retained-record lower bound exceeds the declared budget. The theorem requires exactly $B<\infty$ and $\varepsilon>0$.

An answer reports a value; proof supplies checkable grounds for accepting it. The two carry different retained-record obligations: a reversible device may compute an answer and erase its scratch history, while proof requires retained, inspectable records that exclude answer-changing alternatives. A global answer register, oracle response, entanglement witness, finite survey catalog, or trusted device output supplies proof only under an interface that makes the relevant grounds available to the verifier. A proposed interface must therefore identify the retained-record lower-bound family $R(n)$ it induces. Sound operational claims about efficient solvability inherit the same finite-budget obstruction when their acceptance would license universal exact proof. The result constrains proof-availability for agents. Substrate-free derivability has proof status only when a physical verification event makes it available to an agent. Parsing, checking, and retaining are physical operations with positive work cost per irreversible record.

arXiv Comments:
Foundations of Physics submission. Main PDF: 35 pages, 4 tables. Supplementary: 26 pages, 2 tables. Lean 4 artifact: 53935 lines, 2172 theorems/lemmas across 184 files (0 sorry placeholders).

=== MACHINE YAML ===
paper_id: paper4_toc
title: Thermodynamic Limits of Proof
zenodo:
  title: Thermodynamic Limits of Proof
  abstract: 'Every irreversible recorded distinction has a positive thermodynamic
    work floor. This positivity is the physical input that makes a finite-budget proof
    threshold exist; the arithmetic computes where the threshold falls. Landauer''s
    principle supplies the universal ideal floor ε ≥ k_BTln 2 per irreversible bit,
    experimentally verified to ±10%. Proof available to an agent is checkable information
    for that agent, so some substrate must produce, retain, and expose evidence that
    excludes answer-changing alternatives. A finite detector array operating at temperature
    T for finite time has finite signal-acquisition capacity. Combining finite causal
    access, positive retained-record work cost, and exact lower bounds on required
    records gives the Physical Counting Impossibility Theorem: no fixed-budget physical
    substrate can provide universal exact proof once the retained-record lower bound
    exceeds the declared budget. The theorem requires exactly B < ∞ and ε > 0.


    An answer reports a value; proof supplies checkable grounds for accepting it.
    The two carry different retained-record obligations: a reversible device may compute
    an answer and erase its scratch history, while proof requires retained, inspectable
    records that exclude answer-changing alternatives. A global answer register, oracle
    response, entanglement witness, finite survey catalog, or trusted device output
    supplies proof only under an interface that makes the relevant grounds available
    to the verifier. A proposed interface must therefore identify the retained-record
    lower-bound family R(n) it induces. Sound operational claims about efficient solvability
    inherit the same finite-budget obstruction when their acceptance would license
    universal exact proof. The result constrains proof-availability for agents. Substrate-free
    derivability has proof status only when a physical verification event makes it
    available to an agent. Parsing, checking, and retaining are physical operations
    with positive work cost per irreversible record.'
arxiv:
  title: Thermodynamic Limits of Proof
  abstract: 'Every irreversible recorded distinction has a positive thermodynamic
    work floor. This positivity is the physical input that makes a finite-budget proof
    threshold exist; the arithmetic computes where the threshold falls. Landauer''s
    principle supplies the universal ideal floor $\varepsilon\ge k_B T\ln 2$ per irreversible
    bit, experimentally verified to $\pm 10\%$. Proof available to an agent is checkable
    information for that agent, so some substrate must produce, retain, and expose
    evidence that excludes answer-changing alternatives. A finite detector array operating
    at temperature $T$ for finite time has finite signal-acquisition capacity. Combining
    finite causal access, positive retained-record work cost, and exact lower bounds
    on required records gives the Physical Counting Impossibility Theorem: no fixed-budget
    physical substrate can provide universal exact proof once the retained-record
    lower bound exceeds the declared budget. The theorem requires exactly $B<\infty$
    and $\varepsilon>0$.


    An answer reports a value; proof supplies checkable grounds for accepting it.
    The two carry different retained-record obligations: a reversible device may compute
    an answer and erase its scratch history, while proof requires retained, inspectable
    records that exclude answer-changing alternatives. A global answer register, oracle
    response, entanglement witness, finite survey catalog, or trusted device output
    supplies proof only under an interface that makes the relevant grounds available
    to the verifier. A proposed interface must therefore identify the retained-record
    lower-bound family $R(n)$ it induces. Sound operational claims about efficient
    solvability inherit the same finite-budget obstruction when their acceptance would
    license universal exact proof. The result constrains proof-availability for agents.
    Substrate-free derivability has proof status only when a physical verification
    event makes it available to an agent. Parsing, checking, and retaining are physical
    operations with positive work cost per irreversible record.'
  comments: 'Foundations of Physics submission. Main PDF: 35 pages, 4 tables. Supplementary:
    26 pages, 2 tables. Lean 4 artifact: 53935 lines, 2172 theorems/lemmas across
    184 files (0 sorry placeholders).'
abstract_variants:
  unicode: 'Every irreversible recorded distinction has a positive thermodynamic work
    floor. This positivity is the physical input that makes a finite-budget proof
    threshold exist; the arithmetic computes where the threshold falls. Landauer''s
    principle supplies the universal ideal floor ε ≥ k_BTln 2 per irreversible bit,
    experimentally verified to ±10%. Proof available to an agent is checkable information
    for that agent, so some substrate must produce, retain, and expose evidence that
    excludes answer-changing alternatives. A finite detector array operating at temperature
    T for finite time has finite signal-acquisition capacity. Combining finite causal
    access, positive retained-record work cost, and exact lower bounds on required
    records gives the Physical Counting Impossibility Theorem: no fixed-budget physical
    substrate can provide universal exact proof once the retained-record lower bound
    exceeds the declared budget. The theorem requires exactly B < ∞ and ε > 0.


    An answer reports a value; proof supplies checkable grounds for accepting it.
    The two carry different retained-record obligations: a reversible device may compute
    an answer and erase its scratch history, while proof requires retained, inspectable
    records that exclude answer-changing alternatives. A global answer register, oracle
    response, entanglement witness, finite survey catalog, or trusted device output
    supplies proof only under an interface that makes the relevant grounds available
    to the verifier. A proposed interface must therefore identify the retained-record
    lower-bound family R(n) it induces. Sound operational claims about efficient solvability
    inherit the same finite-budget obstruction when their acceptance would license
    universal exact proof. The result constrains proof-availability for agents. Substrate-free
    derivability has proof status only when a physical verification event makes it
    available to an agent. Parsing, checking, and retaining are physical operations
    with positive work cost per irreversible record.'
  mathjax: 'Every irreversible recorded distinction has a positive thermodynamic work
    floor. This positivity is the physical input that makes a finite-budget proof
    threshold exist; the arithmetic computes where the threshold falls. Landauer''s
    principle supplies the universal ideal floor $\varepsilon\ge k_B T\ln 2$ per irreversible
    bit, experimentally verified to $\pm 10\%$. Proof available to an agent is checkable
    information for that agent, so some substrate must produce, retain, and expose
    evidence that excludes answer-changing alternatives. A finite detector array operating
    at temperature $T$ for finite time has finite signal-acquisition capacity. Combining
    finite causal access, positive retained-record work cost, and exact lower bounds
    on required records gives the Physical Counting Impossibility Theorem: no fixed-budget
    physical substrate can provide universal exact proof once the retained-record
    lower bound exceeds the declared budget. The theorem requires exactly $B<\infty$
    and $\varepsilon>0$.


    An answer reports a value; proof supplies checkable grounds for accepting it.
    The two carry different retained-record obligations: a reversible device may compute
    an answer and erase its scratch history, while proof requires retained, inspectable
    records that exclude answer-changing alternatives. A global answer register, oracle
    response, entanglement witness, finite survey catalog, or trusted device output
    supplies proof only under an interface that makes the relevant grounds available
    to the verifier. A proposed interface must therefore identify the retained-record
    lower-bound family $R(n)$ it induces. Sound operational claims about efficient
    solvability inherit the same finite-budget obstruction when their acceptance would
    license universal exact proof. The result constrains proof-availability for agents.
    Substrate-free derivability has proof status only when a physical verification
    event makes it available to an agent. Parsing, checking, and retaining are physical
    operations with positive work cost per irreversible record.'


==> proofs/lake-manifest.json <==
{"version": "1.1.0",
 "packagesDir": ".lake/packages",
 "packages":
 [{"url": "https://github.com/leanprover-community/mathlib4",
   "type": "git",
   "subDir": null,
   "scope": "",
   "rev": "a8227f463392ef51e5bd9f68975fe46f5d9057f3",
   "name": "mathlib",
   "manifestFile": "lake-manifest.json",
   "inputRev": "a8227f463392ef51e5bd9f68975fe46f5d9057f3",
   "inherited": false,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover-community/plausible",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "b3dd6c3ebc0a71685e86bea9223be39ea4c299fb",
   "name": "plausible",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/LeanSearchClient",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "5ce7f0a355f522a952a3d678d696bd563bb4fd28",
   "name": "LeanSearchClient",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/import-graph",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "cff9dd30f2c161b9efd7c657cafed1f967645890",
   "name": "importGraph",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/ProofWidgets4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "ef8377f31b5535430b6753a974d685b0019d0681",
   "name": "proofwidgets",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v0.0.84",
   "inherited": true,
   "configFile": "lakefile.lean"},
  {"url": "https://github.com/leanprover-community/aesop",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "fa78cf032194308a950a264ed87b422a2a7c1c6c",
   "name": "aesop",
   "manifestFile": "lake-manifest.json",
   "inputRev": "master",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/quote4",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "8920dcbb96a4e8bf641fc399ac9c0888e4a6be72",
   "name": "Qq",
   "manifestFile": "lake-manifest.json",
   "inputRev": "master",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover-community/batteries",
   "type": "git",
   "subDir": null,
   "scope": "leanprover-community",
   "rev": "d320358435ce77f0be1d91d493e797876112beba",
   "name": "batteries",
   "manifestFile": "lake-manifest.json",
   "inputRev": "main",
   "inherited": true,
   "configFile": "lakefile.toml"},
  {"url": "https://github.com/leanprover/lean4-cli",
   "type": "git",
   "subDir": null,
   "scope": "leanprover",
   "rev": "726b98c53e2da249c1de768fbbbb5e67bc9cef60",
   "name": "Cli",
   "manifestFile": "lake-manifest.json",
   "inputRev": "v4.27.0-rc1",
   "inherited": true,
   "configFile": "lakefile.toml"}],
 "name": "decision_quotient",
 "lakeDir": ".lake"}

